On The Performance of ARM TrustZone

The TrustZone technology, available in the vast majority of recent ARM processors, allows the execution of code inside a so-called secure world. It effectively provides hardware-isolated areas of the processor for sensitive data and code, i.e., a trusted execution environment (TEE). The OP-TEE framework provides a collection of toolchain, open-source libraries and secure kernel specifically geared to develop applications for TrustZone. This paper presents an in-depth performance- and energy-wise study of TrustZone using the OP-TEE framework, including secure storage and the cost of switching between secure and unsecure worlds, using emulated and hardware measurements.

==> fig/arm_sales.csv <==
1997,0.009
1998,0.051
1999,0.175
2000,0.367
2001,0.420
2002,0.456
2003,0.782
2004,1.272
2005,1.662
2006,2.4
2007,2.9
2008,4.0
2009,3.9
2010,6.1
2011,7.9
2012,8.7
2013,10
2014,12.1
2015,15.1
2016,17.7
2017,21

